Evaluating List Construction and Temporal Understanding capabilities of Large Language Models

Large Language Models (LLMs) have demonstrated immense advances in a wide range of natural language tasks. However, these models are susceptible to hallucinations and errors on particularly temporal understanding tasks involving multiple entities in answers. In such tasks, they fail to associate entities with accurate time intervals, generate a complete list of entities in answers or reason about events associated with specific temporal bounds. Existing works do not extensively evaluate the abilities of the model to perform implicit and explicit temporal understanding in a list answer construction setup. To bridge this gap, we propose the Time referenced List based Question Answering or TLQA benchmark that requires structured answers in list format aligned with corresponding time periods. Our TLQA benchmark, requires both list construction and temporal understanding simultaneously, which to the best of our knowledge has not been explored in prior benchmarks. We investigate the temporal understanding and list construction capabilities of state-of-the-art generative models on TLQA in closed-book and open-domain settings. Our findings reveal significant shortcomings in current models, particularly their inability to provide complete answers and temporally align facts in a closed-book setup and the need to improve retrieval in open-domain setup, providing clear future directions for research on TLQA. The benchmark and code at https://github.com/elixir-research-group/TLQA.

==> plots/ablation/ar_cross_enc_vs_error.txt <==
1,, , , 19.17
2,, , , 5.70
3,, , , 6.63
4, , , , 5.49
5, , , , 5.92
6, , , , 2.93
7, , , ,1.07


==> plots/ablation/ar_time.txt <==
1,0.488, 0.488, 0.488, 0.517
2,0.488, 0.509, 0.519, 0.566
3,0.488, 0.509, 0.519, 0.589
4,0.488, 0.523, 0.567, 0.594
5,0.488, 0.523, 0.567, 0.599
6,0.488, 0.539, 0.594, 0.609
7, 0.488, 0.539, 0.594, 0.610

==> plots/ablation/cross_enc_vs_error.txt <==
1,, , , 4.24
2,, , , 0.13
3,, , , 0.02  
4, , , ,0.22
5, , , ,0.07
6, , , ,0.02
7, , , ,0.18




==> plots/ablation/crossenc_vs_perf_hybrid.txt <==
0,0.488, 0.638, 0.627, 0.638
1,0.488, 0.638, 0.627, 0.652
2,0.488, 0.638, 0.627, 0.663
3,0.488, 0.638, 0.627, 0.677 
4,0.488, 0.638, 0.627, 0.671
5,0.488, 0.638, 0.627, 0.674
6,0.488, 0.638, 0.627, 0.676
7, 0.488, 0.638, 0.627, 0.675




==> plots/ablation/hybrid_retrieval.txt <==
250,0.488,0., 0., 0.
500,0.488, 0.636, 0.630, 0.676
1000,0.488, 0.637, 0.626, 0.672
1500,0.488, 0.637, 0.628, 0.676
2000,0.488, 0.637, 0.629, 0.676


==> plots/ablation/intro.txt <==
0, 0.488, 0.488, 0.488, 0.488
1,0.488, 0.488, 0.488, 0.517
2,0.488, 0.509, 0.519, 0.566
3,0.488, 0.509, 0.519, 0.589
4,0.488, 0.523, 0.567, 0.594
5,0.488, 0.523, 0.567, 0.599
6,0.488, 0.539, 0.594, 0.609
7, 0.488, 0.539, 0.594, 0.619
